End-Effector Stabilization of a 10-DOF Mobile Manipulator using Nonlinear Model Predictive Control

Motion control of mobile manipulators (a robotic arm mounted on a mobile base) can be challenging for complex tasks such as material and package handling. In this paper, a task-space stabilization controller based on Nonlinear Model Predictive Control (NMPC) is designed and implemented to a 10 Degrees of Freedom (DOF) mobile manipulator which consists of a 7-DOF robotic arm and a 3-DOF mobile base. The system model is based on kinematic models where the end-effector orientation is parameterized directly by a rotation matrix. The state and control constraints as well as singularity constraints are explicitly included in the NMPC formulation. The controller is tested using real-time simulations, which demonstrate high positioning accuracy with tractable computational cost.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> references.txt <==
Albersmeyer, J. and Diehl, M. (2010). The lifted newton method and its application in optimization. SIAM Journal on Optimization, 20(3), 1655–1684.
Allgöwer, F. and Zheng, A. (2012). Nonlinear model predictive control, volume 26. Birkhäuser.
Andersson, J.A.E., Gillis, J., Horn, G., Rawlings, J.B., and Diehl, M. (2018). CasADi – A software framework for nonlinear optimization and optimal control. Mathematical Programming Computation.
Avanzini, G.B., Zanchettin, A.M., and Rocco, P. (2016). Reactive constrained model predictive control for redundant mobile manipulators. In Intelligent Autonomous Systems 13, 1301–1314. Springer.
Barrett (2018a). WAM Arm Specifications. URL https: //advanced.barrett.com/wam-arm-1.
Barrett (2018b). WAM Arm User Guide. URL http://www.me.unm.edu/~starr/research/WAM_UsersGuide_AE-00.pdf.
Bostelman, R., Hong, T., and Marvel, J. (2016). Survey of research for performance measurement of mobile manipulators. Journal of Research of the National Institute of Standards and Technology, 121, 342–366.
Campa, R. and De La Torre, H. (2009). Pose control of robot manipulators using different orientation representations: A comparative review. In 2009 American Control Conference, 2855–2860. IEEE.
d’Andréa Novel, B., Campion, G., and Bastin, G. (1995). Control of nonholonomic wheeled mobile robots by state feedback linearization. The International journal of robotics research, 14(6), 543–559.
Faulwasser, T., Weber, T., Zometa, P., and Findeisen, R. (2016). Implementation of nonlinear model predictive path-following control for an industrial robot. IEEE Transactions on Control Systems Technology, 25(4), 1505–1511.
Koenig, N. and Howard, A. (2004). Design and use paradigms for gazebo, an open-source multi-robot simulator. In 2004 IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS)(IEEE Cat. No. 04CH37566), volume 3, 2149–2154. IEEE.
Koubaa, Y., Boukattaya, M., and Damak, T. (2013). Robust control of wheeled mobile robot in presence of disturbances and uncertainties. In 14th International Conference on Sciences and Techniques of Automatic Control & Computer Engineering-STA’2013, 274–280. IEEE.
Lynch, K.M. and Park, F.C. (2017). Modern Robotics: Mechanics, Planning, and Control. Cambridge University Press, New York, NY, USA, 1st edition.
Mehrez, M.W., Worthmann, K., Cenerini, J.P., Osman, M., Melek, W.W., and Jeon, S. (2020). Model predictive control without terminal constraints or costs for holonomic mobile robots. Robotics and Autonomous Systems, 127, 103468.
Mishra, S., Londhe, P., Mohan, S., Vishvakarma, S., and Patre, B. (2018). Robust task-space motion control of a mobile manipulator using a nonlinear control with an uncertainty estimator. Computers & Electrical Engineering, 67, 729–740.
Osman, M., Hussein, A., and Al-Kaff, A. (2019). Intelligent vehicles localization approaches between estimation and information: A review. In 2019 IEEE International Conference of Vehicular Electronics and Safety (ICVES), 1–8. IEEE.
Patel, B., Pan, Y.J., and Ahmad, U. (2017). Adaptive backstepping control approach for the trajectory tracking of mobile manipulators. In 2017 IEEE International Conference on Robotics and Biomimetics (ROBIO), 1769–1774. IEEE.
Piltan, F., Yarmahmoudi, M., Mirzaie, M., Emamzadeh, S., and Hivand, Z. (2013). Design novel fuzzy robust feedback linearization control with application to robot manipulator. International Journal of Intelligent Systems and Applications, 5(5), 1.
Pourboghrat, F. and Karlsson, M.P. (2002). Adaptive control of dynamic mobile robots with nonholonomic constraints. Computers & Electrical Engineering, 28(4), 241–253.
Quigley, M., Gerkey, B., Conley, K., Faust, J., Foote, T., Leibs, J., Berger, E., Wheeler, R., and Ng, A. (2009). Ros: an open-source robot operating system. In Proc. of the IEEE Intl. Conf. on Robotics and Automation (ICRA) Workshop on Open Source Robotics. Kobe, Japan.
Siegwart, R., Nourbakhsh, I.R., Scaramuzza, D., and Arkin, R.C. (2011). Introduction to autonomous mobile robots. MIT press.
Silva, F.F.A. and Adorno, B.V. (2016). Whole-body control of a mobile manipulator using feedback linearization based on dual quaternions. In 2016 XIII Latin American Robotics Symposium and IV Brazilian Robotics Symposium (LARS/SBR), 293–298. IEEE.
Slotine, J.J. and Weiping, L. (1988). Adaptive manipulator control: A case study. IEEE transactions on automatic control, 33(11), 995–1003.
Wächter, A. and Biegler, L.T. (2006). On the implementation of an interior-point filter line-search algorithm for large-scale nonlinear programming. Mathematical Programming, 106(1), 25–57.

